Relational Fusion Networks: Graph Convolutional Networks for Road Networks

The application of machine learning techniques in the setting of road networks holds the potential to facilitate many important intelligent transportation applications. Graph Convolutional Networks (GCNs) are neural networks that are capable of leveraging the structure of a network. However, many implicit assumptions of GCNs do not apply to road networks. We introduce the Relational Fusion Network (RFN), a novel type of GCN designed specifically for road networks. In particular, we propose methods that outperform state-of-the-art GCNs by 21%-40% on two machine learning tasks in road networks. Furthermore, we show that state-of-the-art GCNs may fail to effectively leverage road network structure and may not generalize well to other road networks.

==> illustrations/path_analysis/path1.csv <==
Segment,Distance,Ground Truth,RFN,GAT,GraphSAGE
GI,0,32.95,27.62,36.78,21.18
IJ,1,47.26,40.21,49.59,34.86
JK,2,62.53,48.06,48.16,44.1


==> illustrations/path_analysis/path2.csv <==
Segment,Distance,Ground Truth,RFN,GAT,GraphSAGE
HI,0,25.36,36.58,38.94,39.83
IJ,1,47.26,40.21,49.59,34.86
JL,2,45.70,42.10,67.56,53.84
LM,3,66.91,59.6,56.56,63.76


==> short_summary.txt <==
The Relational Fusion Network (RFN) is a novel type of Graph Convolutional Network (GCN) designed specifically for machine learning on road networks. Like GCNs, the RFN can leverage road network structure during the prediction process. However, GCNs rely on assumptions concerning the relationships between adjacent intersections and road segments which hold only conditionally in road networks. By relaxing these assumptions, the RFN achieves substantial predictive performance improvements over state-of-the-art GCNs in our experiments.

The RFN achieves improvements of 21%-24% and 32-40% over state-of-the-art GCNs on the tasks of speed limit classification and driving speed estimation, respectively. In addition, the RFN can leverage road network structure in cases where the state-of-the-art GCNs cannot. Finally, the RFN demonstrates superior generalizability to state-of-the-art GCNs when making predictions about road segments in an unseen road network.

